How to Sum and Exponentiate Hamiltonians in ZXW Calculus

This paper develops practical summation techniques in ZXW calculus to reason about quantum dynamics, such as unitary time evolution. First we give a direct representation of a wide class of sums of linear operators, including arbitrary qubits Hamiltonians, in ZXW calculus. As an application, we demonstrate the linearity of the Schroedinger equation and give a diagrammatic representation of the Hamiltonian in Greene-Diniz et al, which is the first paper that models carbon capture using quantum computing. We then use the Cayley-Hamilton theorem to show in principle how to exponentiate arbitrary qubits Hamiltonians in ZXW calculus. Finally, we develop practical techniques and show how to do Taylor expansion and Trotterization diagrammatically for Hamiltonian simulation. This sets up the framework for using ZXW calculus to the problems in quantum chemistry and condensed matter physics.

==> figures/stone/stone2.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16) at (3.75, 0.625) {};
		\node [style=none] (17) at (3.75, -0.25) {};
		\node [style=none] (18) at (3.75, -1.125) {};
		\node [style=none] (45) at (-2.5, -1.125) {};
		\node [style=none] (46) at (-2.5, -0.25) {};
		\node [style=none] (47) at (-2.5, 0.625) {};
		\node [style=H box] (98) at (2.75, 0.625) {};
		\node [style=gn] (102) at (1.75, 0.625) {};
		\node [style=gn] (103) at (1.75, -0.25) {};
		\node [style=gn] (104) at (1.75, -1.125) {};
		\node [style=H box] (105) at (1, 0.625) {};
		\node [style=rn] (106) at (2.75, 1.625) {};
		\node [style=gn] (110) at (-1.25, 0.625) {};
		\node [style=gn] (111) at (-1.25, -0.25) {};
		\node [style=gn] (112) at (-1.25, -1.125) {};
		\node [style=rn] (113) at (-0.25, 1.625) {};
		\node [style=H box] (114) at (1, -1.125) {};
		\node [style=H box] (115) at (2.75, -1.125) {};
		\node [style=H box] (116) at (-0.25, 2.375) {};
		\node [style=H box] (117) at (2.75, 2.375) {};
		\node [style=none] (118) at (-0.25, 3.125) {};
		\node [style=dbspider] (119) at (1.25, 4.125) {};
		\node [style={rn_phase}] (120) at (1.25, 5.125) {$\pi$};
		\node [style=gbox] (121) at (2.75, 3.125) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (106) to (102);
		\draw (106) to (103);
		\draw (113) to (110);
		\draw (113) to (111);
		\draw (113) to (112);
		\draw (116) to (113);
		\draw (117) to (106);
		\draw (118.center) to (116);
		\draw [in=90, out=-150] (119) to (118.center);
		\draw (120) to (119);
		\draw (106) to (104);
		\draw (121) to (117);
		\draw [in=90, out=-30] (119) to (121);
		\draw (47.center) to (16.center);
		\draw (46.center) to (17.center);
		\draw (45.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stone/stone2_proof.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=H box] (23) at (29.75, 1.875) {};
		\node [style=none] (16) at (31.5, 1.875) {};
		\node [style=none] (17) at (31.5, 1) {};
		\node [style=none] (18) at (31.5, 0.125) {};
		\node [style=gn] (19) at (28, 1.875) {};
		\node [style=gn] (20) at (28, 1) {};
		\node [style=gn] (21) at (28, 0.125) {};
		\node [style=H box] (22) at (27.25, 1.875) {};
		\node [style=rn] (27) at (29, 2.875) {};
		\node [style=none] (42) at (12.25, 1) {$\overset{\partial}{\mapsto}$};
		\node [style=none] (45) at (23.5, 0.125) {};
		\node [style=none] (46) at (23.5, 1) {};
		\node [style=none] (47) at (23.5, 1.875) {};
		\node [style=none] (48) at (26.5, 1.875) {};
		\node [style=none] (49) at (26.5, 1) {};
		\node [style=none] (50) at (26.5, 0.125) {};
		\node [style=gn] (51) at (25, 1.875) {};
		\node [style=gn] (52) at (25, 1) {};
		\node [style=gn] (53) at (25, 0.125) {};
		\node [style=rn] (58) at (26, 2.875) {};
		\node [style=H box] (60) at (27.25, 0.125) {};
		\node [style=H box] (61) at (29.75, 0.125) {};
		\node [style=H box] (62) at (10.5, 1.875) {};
		\node [style=none] (63) at (8, 0.125) {};
		\node [style=none] (64) at (8, 1) {};
		\node [style=none] (65) at (8, 1.875) {};
		\node [style=none] (66) at (11.25, 1.875) {};
		\node [style=none] (67) at (11.25, 1) {};
		\node [style=none] (68) at (11.25, 0.125) {};
		\node [style=gn] (69) at (9.5, 1.875) {};
		\node [style=gn] (70) at (9.5, 1) {};
		\node [style=gn] (71) at (9.5, 0.125) {};
		\node [style=H box] (72) at (8.75, 1.875) {};
		\node [style=rn] (73) at (10.5, 2.875) {};
		\node [style={gn_phase}] (74) at (11.5, 2.875) {$2 t$};
		\node [style=none] (75) at (5, 0.125) {};
		\node [style=none] (76) at (5, 1) {};
		\node [style=none] (77) at (5, 1.875) {};
		\node [style=none] (78) at (8, 1.875) {};
		\node [style=none] (79) at (8, 1) {};
		\node [style=none] (80) at (8, 0.125) {};
		\node [style=gn] (81) at (6.5, 1.875) {};
		\node [style=gn] (82) at (6.5, 1) {};
		\node [style=gn] (83) at (6.5, 0.125) {};
		\node [style=rn] (86) at (7.5, 2.875) {};
		\node [style={gn_phase}] (87) at (8.5, 2.875) {$t$};
		\node [style=H box] (88) at (8.75, 0.125) {};
		\node [style=H box] (89) at (10.5, 0.125) {};
		\node [style=H box] (91) at (26, 3.625) {};
		\node [style=H box] (92) at (29, 3.625) {};
		\node [style=none] (93) at (26, 4.375) {};
		\node [style=dbspider] (95) at (27.5, 5.375) {};
		\node [style={rn_phase}] (96) at (27.5, 6.375) {$\pi$};
		\node [style=gbox] (97) at (29, 4.375) {$2$};
		\node [style=H box] (98) at (19, 1.875) {};
		\node [style=none] (99) at (16.5, 0.125) {};
		\node [style=none] (100) at (16.5, 1) {};
		\node [style=none] (101) at (16.5, 1.875) {};
		\node [style=none] (102) at (21.5, 1.875) {};
		\node [style=none] (103) at (21.5, 1) {};
		\node [style=none] (104) at (21.5, 0.125) {};
		\node [style=gn] (105) at (18, 1.875) {};
		\node [style=gn] (106) at (18, 1) {};
		\node [style=gn] (107) at (18, 0.125) {};
		\node [style=H box] (108) at (17.25, 1.875) {};
		\node [style=rn] (109) at (19, 2.875) {};
		\node [style={gn_phase}] (110) at (20.5, 2.875) {$2 t$};
		\node [style=none] (111) at (13.5, 0.125) {};
		\node [style=none] (112) at (13.5, 1) {};
		\node [style=none] (113) at (13.5, 1.875) {};
		\node [style=none] (114) at (16.5, 1.875) {};
		\node [style=none] (115) at (16.5, 1) {};
		\node [style=none] (116) at (16.5, 0.125) {};
		\node [style=gn] (117) at (15, 1.875) {};
		\node [style=gn] (118) at (15, 1) {};
		\node [style=gn] (119) at (15, 0.125) {};
		\node [style=rn] (120) at (16, 2.875) {};
		\node [style={gn_phase}] (121) at (17.5, 2.875) {$t$};
		\node [style=H box] (122) at (17.25, 0.125) {};
		\node [style=H box] (123) at (19, 0.125) {};
		\node [style=gn] (131) at (16.75, 2.875) {};
		\node [style=gn] (132) at (19.75, 2.875) {};
		\node [style=H box] (133) at (16.75, 3.625) {};
		\node [style=H box] (134) at (19.75, 3.625) {};
		\node [style=none] (135) at (16.75, 4.375) {};
		\node [style=dbspider] (137) at (18.25, 5.375) {};
		\node [style={rn_phase}] (138) at (18.25, 6.375) {$\pi$};
		\node [style=gbox] (139) at (19.75, 4.375) {$2$};
		\node [style=rn] (140) at (27, 2.875) {};
		\node [style=rn] (141) at (29.75, 2.875) {};
		\node [style={gn_phase}] (142) at (30.75, 2.875) {$2 t$};
		\node [style={gn_phase}] (143) at (28, 2.875) {$t$};
		\node [style=none] (144) at (22.5, 1.25) {$\overset{bialg}{=}$};
		\node [style=H box] (145) at (23.75, -5.625) {};
		\node [style=none] (146) at (21.25, -7.375) {};
		\node [style=none] (147) at (21.25, -6.5) {};
		\node [style=none] (148) at (21.25, -5.625) {};
		\node [style=none] (149) at (24.75, -5.625) {};
		\node [style=none] (150) at (24.75, -6.5) {};
		\node [style=none] (151) at (24.75, -7.375) {};
		\node [style=gn] (152) at (22.75, -5.625) {};
		\node [style=gn] (153) at (22.75, -6.5) {};
		\node [style=gn] (154) at (22.75, -7.375) {};
		\node [style=H box] (155) at (22, -5.625) {};
		\node [style=rn] (156) at (23.75, -4.625) {};
		\node [style=none] (157) at (19, -7.375) {};
		\node [style=none] (158) at (19, -6.5) {};
		\node [style=none] (159) at (19, -5.625) {};
		\node [style=none] (160) at (21.25, -5.625) {};
		\node [style=none] (161) at (21.25, -6.5) {};
		\node [style=none] (162) at (21.25, -7.375) {};
		\node [style=gn] (163) at (19.75, -5.625) {};
		\node [style=gn] (164) at (19.75, -6.5) {};
		\node [style=gn] (165) at (19.75, -7.375) {};
		\node [style=rn] (166) at (20.75, -4.625) {};
		\node [style=H box] (167) at (22, -7.375) {};
		\node [style=H box] (168) at (23.75, -7.375) {};
		\node [style=H box] (169) at (20.75, -3.875) {};
		\node [style=H box] (170) at (23.75, -3.875) {};
		\node [style=none] (171) at (20.75, -3.125) {};
		\node [style=dbspider] (173) at (22.25, -2.125) {};
		\node [style={rn_phase}] (174) at (22.25, -1.125) {$\pi$};
		\node [style=gbox] (175) at (23.75, -3.125) {$2$};
		\node [style=none] (180) at (17.5, -6.25) {$\overset{\ref{paulianticommuteeq}}{=}$};
		\node [style=H box] (181) at (30, -5.625) {};
		\node [style=none] (182) at (27.5, -7.375) {};
		\node [style=none] (183) at (27.5, -6.5) {};
		\node [style=none] (184) at (27.5, -5.625) {};
		\node [style=none] (185) at (31.5, -5.625) {};
		\node [style=none] (186) at (31.5, -6.5) {};
		\node [style=none] (187) at (31.5, -7.375) {};
		\node [style=gn] (188) at (29, -5.625) {};
		\node [style=gn] (189) at (29, -6.5) {};
		\node [style=gn] (190) at (29, -7.375) {};
		\node [style=H box] (191) at (28.25, -5.625) {};
		\node [style=none] (193) at (24.75, -7.375) {};
		\node [style=none] (194) at (24.75, -6.5) {};
		\node [style=none] (195) at (24.75, -5.625) {};
		\node [style=none] (196) at (27.5, -5.625) {};
		\node [style=none] (197) at (27.5, -6.5) {};
		\node [style=none] (198) at (27.5, -7.375) {};
		\node [style=gn] (199) at (26, -5.625) {};
		\node [style=gn] (200) at (26, -6.5) {};
		\node [style=gn] (201) at (26, -7.375) {};
		\node [style=H box] (203) at (28.25, -7.375) {};
		\node [style=H box] (204) at (30, -7.375) {};
		\node [style=rn] (212) at (27, -4.625) {};
		\node [style=rn] (213) at (30, -4.625) {};
		\node [style={gn_phase}] (214) at (31, -4.625) {$2 t$};
		\node [style={gn_phase}] (215) at (28, -4.625) {$t$};
		\node [style=H box] (216) at (11.75, -5.625) {};
		\node [style=gn] (223) at (10.75, -5.625) {};
		\node [style=gn] (224) at (10.75, -6.5) {};
		\node [style=gn] (225) at (10.75, -7.375) {};
		\node [style=H box] (226) at (10, -5.625) {};
		\node [style=rn] (227) at (11.75, -4.625) {};
		\node [style=none] (228) at (5, -7.375) {};
		\node [style=none] (229) at (5, -6.5) {};
		\node [style=none] (230) at (5, -5.625) {};
		\node [style=gn] (231) at (7.75, -5.625) {};
		\node [style=gn] (232) at (7.75, -6.5) {};
		\node [style=gn] (233) at (7.75, -7.375) {};
		\node [style=gn] (234) at (6, -5.625) {};
		\node [style=gn] (235) at (6, -6.5) {};
		\node [style=gn] (236) at (6, -7.375) {};
		\node [style=rn] (237) at (7, -4.625) {};
		\node [style=H box] (238) at (10, -7.375) {};
		\node [style=H box] (239) at (11.75, -7.375) {};
		\node [style=H box] (240) at (7, -3.875) {};
		\node [style=H box] (241) at (11.75, -3.875) {};
		\node [style=none] (242) at (7, -3.125) {};
		\node [style=dbspider] (243) at (9.5, -2.125) {};
		\node [style={rn_phase}] (244) at (9.5, -1.125) {$\pi$};
		\node [style=gbox] (245) at (11.75, -3.125) {$2$};
		\node [style=none] (246) at (4, -6.25) {$=$};
		\node [style=H box] (247) at (14.75, -5.625) {};
		\node [style=none] (251) at (16.25, -5.625) {};
		\node [style=none] (252) at (16.25, -6.5) {};
		\node [style=none] (253) at (16.25, -7.375) {};
		\node [style=gn] (254) at (13.75, -5.625) {};
		\node [style=gn] (255) at (13.75, -6.5) {};
		\node [style=gn] (256) at (13.75, -7.375) {};
		\node [style=H box] (257) at (13, -5.625) {};
		\node [style=none] (258) at (9.5, -7.375) {};
		\node [style=none] (259) at (9.5, -6.5) {};
		\node [style=none] (260) at (9.5, -5.625) {};
		\node [style=none] (261) at (12.25, -5.625) {};
		\node [style=none] (262) at (12.25, -6.5) {};
		\node [style=none] (263) at (12.25, -7.375) {};
		\node [style=H box] (267) at (13, -7.375) {};
		\node [style=H box] (268) at (14.75, -7.375) {};
		\node [style=rn] (269) at (8.75, -4.625) {};
		\node [style=rn] (270) at (14.75, -4.625) {};
		\node [style={gn_phase}] (271) at (15.75, -4.625) {$2 t$};
		\node [style={gn_phase}] (272) at (9.75, -4.625) {$t$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27) to (19);
		\draw (27) to (20);
		\draw (47.center) to (48.center);
		\draw (49.center) to (46.center);
		\draw (45.center) to (50.center);
		\draw (58) to (51);
		\draw (58) to (52);
		\draw (58) to (53);
		\draw (65.center) to (66.center);
		\draw (67.center) to (64.center);
		\draw (63.center) to (68.center);
		\draw (73) to (69);
		\draw (73) to (70);
		\draw (73) to (71);
		\draw (74) to (73);
		\draw (77.center) to (78.center);
		\draw (79.center) to (76.center);
		\draw (75.center) to (80.center);
		\draw (86) to (81);
		\draw (86) to (82);
		\draw (86) to (83);
		\draw (87) to (86);
		\draw (91) to (58);
		\draw (92) to (27);
		\draw (93.center) to (91);
		\draw [in=90, out=-150] (95) to (93.center);
		\draw (96) to (95);
		\draw (27) to (21);
		\draw (101.center) to (102.center);
		\draw (103.center) to (100.center);
		\draw (99.center) to (104.center);
		\draw (109) to (105);
		\draw (109) to (106);
		\draw (109) to (107);
		\draw (110) to (109);
		\draw (113.center) to (114.center);
		\draw (115.center) to (112.center);
		\draw (111.center) to (116.center);
		\draw (120) to (117);
		\draw (120) to (118);
		\draw (120) to (119);
		\draw (121) to (120);
		\draw (135.center) to (133);
		\draw [in=90, out=-150] (137) to (135.center);
		\draw (138) to (137);
		\draw (133) to (131);
		\draw (134) to (132);
		\draw (51) to (140);
		\draw (140) to (52);
		\draw (140) to (53);
		\draw (141) to (19);
		\draw (141) to (20);
		\draw (141) to (21);
		\draw (140) to (143);
		\draw (141) to (142);
		\draw (148.center) to (149.center);
		\draw (150.center) to (147.center);
		\draw (146.center) to (151.center);
		\draw (156) to (152);
		\draw (156) to (153);
		\draw (159.center) to (160.center);
		\draw (161.center) to (158.center);
		\draw (157.center) to (162.center);
		\draw (166) to (163);
		\draw (166) to (164);
		\draw (166) to (165);
		\draw (169) to (166);
		\draw (170) to (156);
		\draw (171.center) to (169);
		\draw [in=90, out=-150] (173) to (171.center);
		\draw (174) to (173);
		\draw (156) to (154);
		\draw (184.center) to (185.center);
		\draw (186.center) to (183.center);
		\draw (182.center) to (187.center);
		\draw (195.center) to (196.center);
		\draw (197.center) to (194.center);
		\draw (193.center) to (198.center);
		\draw (199) to (212);
		\draw (212) to (200);
		\draw (212) to (201);
		\draw (213) to (188);
		\draw (213) to (189);
		\draw (213) to (190);
		\draw (212) to (215);
		\draw (213) to (214);
		\draw (139) to (134);
		\draw [in=90, out=-30] (137) to (139);
		\draw (97) to (92);
		\draw [in=90, out=-30] (95) to (97);
		\draw (48.center) to (16.center);
		\draw (17.center) to (49.center);
		\draw (50.center) to (18.center);
		\draw (175) to (170);
		\draw [in=90, out=-30] (173) to (175);
		\draw (227) to (223);
		\draw (227) to (224);
		\draw (230.center) to (231);
		\draw (232) to (229.center);
		\draw (228.center) to (233);
		\draw (237) to (234);
		\draw (237) to (235);
		\draw (237) to (236);
		\draw (240) to (237);
		\draw (241) to (227);
		\draw (242.center) to (240);
		\draw [in=90, out=-150] (243) to (242.center);
		\draw (244) to (243);
		\draw (227) to (225);
		\draw (260.center) to (261.center);
		\draw (262.center) to (259.center);
		\draw (258.center) to (263.center);
		\draw (270) to (254);
		\draw (270) to (255);
		\draw (270) to (256);
		\draw (269) to (272);
		\draw (270) to (271);
		\draw (245) to (241);
		\draw [in=90, out=-30] (243) to (245);
		\draw (231) to (260.center);
		\draw (259.center) to (232);
		\draw (233) to (258.center);
		\draw (261.center) to (251.center);
		\draw (252.center) to (262.center);
		\draw (263.center) to (253.center);
		\draw (231) to (269);
		\draw (269) to (232);
		\draw (269) to (233);
	\end{pgfonlayer}
\end{tikzpicture}

